Evaluating Deception Detection Model Robustness To Linguistic Variation

With the increasing use of machine-learning driven algorithmic judgements, it is critical to develop models that are robust to evolving or manipulated inputs. We propose an extensive analysis of model robustness against linguistic variation in the setting of deceptive news detection, an important task in the context of misinformation spread online. We consider two prediction tasks and compare three state-of-the-art embeddings to highlight consistent trends in model performance, high confidence misclassifications, and high impact failures. By measuring the effectiveness of adversarial defense strategies and evaluating model susceptibility to adversarial attacks using character- and word-perturbed text, we find that character or mixed ensemble models are the most effective defenses and that character perturbation-based attack tactics are more successful.

==> figs/data/3way_error_rates_by_embedding.csv <==
xindex,index,bertTE,bertTE>80,bertTE>90,bertTEw,bertTEw>80,bertTEw>90,bertTEc,bertTEc>80,bertTEc>90,elmoTE,elmoTE>80,elmoTE>90,elmoTEw,elmoTEw>80,elmoTEw>90,elmoTEc,elmoTEc>80,elmoTEc>90,gloveTE,gloveTE>80,gloveTE>90,gloveTEw,gloveTEw>80,gloveTEw>90,gloveTEc,gloveTEc>80,gloveTEc>90
0,0 Train,0.4143229651704228,0.018439187930713353,0.005494505494505495,0.6007661403344856,0.0007474539848640568,0.0,0.592170419508549,0.06671026814911707,0.04886480426048771,0.4024958092754703,0.03650586701434159,0.014527845036319613,0.5802111557507241,0.020368121087545547,0.006259927123236476,0.5661029617864151,0.05278893768102401,0.04101653741941512,0.40137828273421494,0.05261687465077296,0.08362823617060905,0.5854433336447725,0.0034569746799962627,0.0005605904886480426,0.5561991964869663,0.03765299448752686,0.012987012987012988
1,50 Train Char,0.5485192773328367,0.015738498789346248,0.001490035388340473,0.5364850976361768,0.008502289077828646,0.0020554984583761563,0.5595627394188545,0.014762216201065123,0.0021489302064841634,0.5583907617805923,0.08195194635872602,0.04572546097969827,0.5568532187237223,0.04858450901616369,0.023357937027001775,0.5501261328599458,0.0828739605718023,0.044193216855087356,0.5829763456882101,0.01564537157757497,0.004749487800335258,0.5667569840231711,0.034009156311314584,0.010090628795664768,0.5718022984210035,0.0144819209567411,0.004765019153508362
2,50 Train Word,0.6214378841497485,0.08651517973551871,0.013875954553920655,0.6173035597496029,0.0011211809772960853,0.0,0.6084275436793423,0.06605624591236102,0.01065121928431281,0.6429502700689141,0.12981933320916372,0.2924194449618178,0.6230963281322993,0.1237970662431094,0.08511632252639446,0.6247780995982435,0.13472858077174624,0.27020461552835656,0.6249767181970571,0.12926056993853605,0.21726578506239524,0.6091749976642064,0.09679529103989536,0.20162571241707933,0.6223488741474353,0.1276277679155377,0.1919088106138466
3,100 Train Char,0.5474017507915813,0.009219593965356676,0.0036319612590799033,0.5344295991778006,0.024385686256189854,0.012706717742688965,0.5506867233485938,0.009810333551340745,0.003083247687564234,0.5125721735891228,0.026634382566585957,0.005028869435649097,0.5814257684761281,0.012146127254040923,0.0008408857329720639,0.5057460525086425,0.019433803606465478,0.002709520695132206,0.5228161668839635,0.0022350530825107095,0.00018625442354255913,0.5189199289918714,0.0015883397178361207,9.34317481080071e-05,0.5189199289918714,0.00289638419134822,9.34317481080071e-05
4,100 Train Word,0.6744272676476066,9.312721177127957e-05,0.6729372322592662,0.6348687283939083,0.00355040642810427,0.5420910025226572,0.6749509483322433,9.34317481080071e-05,0.6722414276371111,0.67321661389458,0.0020487986589681506,0.665580182529335,0.5450808184621134,0.01812575913295338,0.0048584509016163695,0.6735494721106232,0.003830701672428291,0.6600953003830702,0.6681877444589309,0.010895883777239709,0.6356863475507544,0.6345884331495842,0.002989815939456227,0.5443333644772493,0.6799962627300756,0.011492105017284874,0.643744744464169
5,Ens(C),0.47575446136597216,0.0034569746799962627,0.0006540222367560497,0.5310660562459124,0.0013080444735120995,0.0003737269924320284,0.5469494534242736,0.0033635429318882555,9.34317481080071e-05,0.45678781650004674,0.013080444735120994,0.000934317481080071,0.5610576473885827,0.006913949359992525,0.0008408857329720639,0.512753433616743,0.01775203214052135,0.0022423619545921705,0.44566943847519386,0.0043912921610763335,0.0004671587405400355,0.5301317387648323,0.0020554984583761563,9.34317481080071e-05,0.5177053162664673,0.001775203214052135,0.0
6,Ens(W),0.6257124170793236,0.1696720545641409,0.012332990750256937,0.5932916004858451,0.002709520695132206,0.0,0.6369242268522844,0.1868634962160142,0.019714098850789497,0.6260861440717556,0.2916939175931982,0.13435485377931422,0.5748855461085677,0.010184060543772773,0.001962066710268149,0.6534616462674017,0.2623563486872839,0.10258805942259179,0.592263851256657,0.24815472297486685,0.17686629916845745,0.591796692516117,0.16378585443333646,0.005699336634588433,0.6371110903485004,0.24432402130243858,0.05222834719237597
7,Ens(C+W),0.4907035410632533,0.007661403344856582,0.0006540222367560497,0.5598430346631785,0.0011211809772960853,0.0004671587405400355,0.5612445108847987,0.008782584322152667,0.0003737269924320284,0.47033541997570777,0.07670746519667383,0.003830701672428291,0.5633000093431748,0.005419041390264412,0.0011211809772960853,0.5360179388956368,0.07941698589180604,0.004671587405400355,0.48855461085676916,0.03625151826590676,0.0014014762216201064,0.5483509296458937,0.008221993833504625,0.0007474539848640568,0.5504998598523778,0.013267308231337009,0.0008408857329720639


==> figs/data/4way_error_rates_by_embedding.csv <==
xindex,index,bertTE,bertTE>80,bertTE>90,bertTEw,bertTEw>80,bertTEw>90,bertTEc,bertTEc>80,bertTEc>90,elmoTE,elmoTE>80,elmoTE>90,elmoTEw,elmoTEw>80,elmoTEw>90,elmoTEc,elmoTEc>80,elmoTEc>90,gloveTE,gloveTE>80,gloveTE>90,gloveTEw,gloveTEw>80,gloveTEw>90,gloveTEc,gloveTEc>80,gloveTEc>90
0,0 Train,0.6607843137254902,0.09803921568627451,0.33137254901960783,0.5177165354330708,0.045275590551181105,0.05511811023622047,0.6456692913385826,0.07874015748031496,0.3858267716535433,0.4137254901960784,0.049019607843137254,0.19411764705882353,0.5964566929133859,0.09251968503937008,0.23622047244094488,0.6279527559055118,0.09448818897637795,0.24803149606299213,0.6196078431372549,0.047058823529411764,0.4843137254901961,0.6377952755905512,0.0984251968503937,0.1968503937007874,0.6161417322834646,0.047244094488188976,0.48031496062992124
1,50 Train Char,0.5078431372549019,0.08627450980392157,0.12156862745098039,0.594488188976378,0.05511811023622047,0.005905511811023622,0.49015748031496065,0.08464566929133858,0.10039370078740158,0.5823529411764706,0.07058823529411765,0.2901960784313726,0.5787401574803149,0.1279527559055118,0.14173228346456693,0.5413385826771654,0.07874015748031496,0.24015748031496062,0.5313725490196078,0.07450980392156863,0.16666666666666666,0.6181102362204725,0.1062992125984252,0.0531496062992126,0.5255905511811023,0.06692913385826772,0.14173228346456693
2,50 Train Word,0.6235294117647059,0.050980392156862744,0.48627450980392156,0.6614173228346457,0.10039370078740158,0.28346456692913385,0.65748031496063,0.0531496062992126,0.4704724409448819,0.6450980392156863,0.11372549019607843,0.3235294117647059,0.5708661417322834,0.04921259842519685,0.007874015748031496,0.6377952755905512,0.11023622047244094,0.3484251968503937,0.596078431372549,0.13725490196078433,0.06666666666666667,0.5236220472440944,0.001968503937007874,0.0,0.5885826771653543,0.13188976377952755,0.051181102362204724
3,100 Train Char,0.5117647058823529,0.021568627450980392,0.0,0.5019685039370079,0.001968503937007874,0.0,0.5039370078740157,0.01968503937007874,0.007874015748031496,0.5137254901960784,0.00784313725490196,0.00196078431372549,0.5433070866141733,0.0,0.0,0.5295275590551181,0.015748031496062992,0.003937007874015748,0.5254901960784314,0.043137254901960784,0.0058823529411764705,0.5137795275590551,0.003937007874015748,0.0,0.5374015748031497,0.04921259842519685,0.027559055118110236
4,100 Train Word,0.7372549019607844,0.00784313725490196,0.0,0.5334645669291339,0.021653543307086614,0.0,0.6830708661417323,0.017716535433070866,0.007874015748031496,0.7333333333333333,0.20392156862745098,0.38823529411764707,0.5905511811023622,0.0,0.0,0.7381889763779528,0.0,0.0,0.7411764705882353,0.0,0.0,0.5039370078740157,0.00984251968503937,0.00984251968503937,0.7066929133858267,0.015748031496062992,0.005905511811023622
5,Ens(C),0.5177165354330708,0.05511811023622047,0.013779527559055118,0.5,0.001968503937007874,0.001968503937007874,0.5098425196850394,0.06692913385826772,0.00984251968503937,0.4311023622047244,0.08858267716535433,0.015748031496062992,0.547244094488189,0.03937007874015748,0.001968503937007874,0.5511811023622047,0.07086614173228346,0.013779527559055118,0.5118110236220472,0.13188976377952755,0.031496062992125984,0.5728346456692913,0.031496062992125984,0.0,0.5393700787401575,0.12401574803149606,0.03543307086614173
6,Ens(W),0.6181102362204725,0.15354330708661418,0.011811023622047244,0.5413385826771654,0.01968503937007874,0.003937007874015748,0.6299212598425197,0.22440944881889763,0.04133858267716536,0.5787401574803149,0.2125984251968504,0.21456692913385828,0.5728346456692913,0.005905511811023622,0.0,0.6437007874015748,0.025590551181102362,0.0,0.6122047244094488,0.1673228346456693,0.0,0.531496062992126,0.005905511811023622,0.0,0.5846456692913385,0.06692913385826772,0.007874015748031496
7,Ens(C+W),0.5531496062992126,0.04133858267716536,0.0,0.484251968503937,0.005905511811023622,0.0,0.5098425196850394,0.07283464566929133,0.001968503937007874,0.5078740157480315,0.18700787401574803,0.025590551181102362,0.5433070866141733,0.0,0.0,0.5295275590551181,0.015748031496062992,0.0,0.5137795275590551,0.0688976377952756,0.001968503937007874,0.531496062992126,0.0,0.0,0.5078740157480315,0.03740157480314961,0.003937007874015748


==> figs/data/distribution_across_model_confidence_by_test.csv <==
modelConfidence,percentteC,percentteW,percentte
0.13866681283410917,0.007294398122275392,0.002295076650055239,0.008592834096071256
0.14639978421423272,0.004082522914996889,0.0021733512928017173,0.00445706388316236
0.15413275559435627,0.0025397073300534867,0.002987835490971702,0.0023296306845392856
0.16186572697447982,0.0020956567354423195,0.004947572545479395,0.0013647341077565045
0.16959869835460337,0.0024925655267517,0.008533760305918126,0.0011002030978016775
0.17733166973472692,0.0037081732844429505,0.014533395726065268,0.001329256203517759
0.18506464111485044,0.0059089625889903186,0.024078912316631285,0.002018045517406364
0.19279761249497399,0.009426213593092925,0.03867675042018176,0.003259575656810787
0.20053058387509753,0.014745392834688453,0.06020414303028271,0.0052529138398101916
0.20826355525522108,0.022498968171864753,0.09085324488512725,0.008297269642503435
0.21599652663534463,0.03345345390915877,0.13300649018866872,0.012791909735599849
0.22372949801546818,0.04848297806013668,0.18903739623204152,0.019234253880781926
0.23146246939559173,0.06852389875734322,0.26104613055319037,0.028209827773487017
0.23919544077571528,0.09450805182215605,0.3505564277207786,0.04036935422343324
0.24692841215583883,0.1272760876810885,0.4582158060103221,0.05639053176209374
0.25466138353596235,0.16747685557248188,0.5835499457724705,0.07692514564608205
0.2623943549160859,0.21546343987719863,0.7248209335408584,0.1025358376235368
0.27012732629620945,0.2712004660620211,0.8790265082055309,0.1336304242138493
0.277860297676333,0.3341996416876769,1.0420551695091358,0.17040407223780019
0.28559326905645654,0.40350007902690394,1.2089846079659186,0.2127998947833334
0.29332624043658007,0.47770590110644584,1.3744847285135988,0.26049604276264693
0.30105921181670364,0.5550857492467247,1.5332678803513775,0.3129223750232579
0.3087921831968272,0.6337278768829591,1.6805221817037141,0.3693034657299369
0.31652515457695074,0.7117324517217253,1.8122702163463213,0.4287188962115654
0.32425812595707426,0.7874122949272923,1.9256125247186997,0.4901683939955035
0.33199109733719784,0.8594675822423472,2.0188382038660477,0.5526296749675024
0.3397240687173214,0.9271013476727461,2.091407621276878,0.615100846552303
0.34745704009744494,0.9900517356071119,2.1438297717695276,0.6766256334037535
0.35519001147756846,1.0485325568207422,2.177466537955975,0.7363062481272764
0.362922982857692,1.1030925866678312,2.1942980994288694,0.793313049290737
0.37065595423781555,1.1544217623957742,2.1966800078172772,0.846900525293167
0.37838892561793913,1.2031445190317498,2.1871157907396466,0.8964352926787849
0.38612189699806265,1.249643696539376,2.1680617514792973,0.9414349298371528
0.3938548683781862,1.293951671674163,2.1417742573964693,0.9816090347937785
0.4015878397583097,1.33573006300615,2.1102046098541574,1.0168888110022605
0.4093208111384333,1.3743391642323068,2.0749422986391766,1.0474311177819278
0.41705378251855685,1.4089780651959107,2.0372036543086067,1.0735881594071266
0.42478675389868037,1.4388610814273448,1.9978593888383829,1.0958436912004643
0.4325197252788039,1.4633892126532067,1.957491338606298,1.1147277718922608
0.4402526966589275,1.4822783032601432,1.916466286216318,1.1307306969079582
0.44798566803905104,1.4956173333507694,1.8750136341432553,1.144239292915175
0.45571863941917456,1.5038476600823185,1.833294514780233,1.1555136580048608
0.4634516107992981,1.5076726398677565,1.7914529149767433,1.1647108629903722
0.4711845821794216,1.5079223738815686,1.7496442449116256,1.1719477499722428
0.47891755355954524,1.5054068288210711,1.7080424873419642,1.177382620646653
0.48665052493966876,1.50079062419679,1.66683214898673,1.181289487023147
0.4943834963197923,1.4945148493098963,1.6261942293290836,1.1841006116416861
0.5021164676999158,1.4867778365644455,1.5862954087992471,1.186402364707937
0.5098494390800394,1.477571590806439,1.5472866694591176,1.1888826922062308
0.517582410460163,1.466757535416566,1.509312622286172,1.1922414737086098
0.5253153818402865,1.454157582379614,1.4725276248567178,1.1970841040017368
0.53304835322041,1.439635869294911,1.4371111336449711,1.2038218021065008
0.5407813246005336,1.4231524709770502,1.4032739335375926,1.212599432515817
0.5485142959806572,1.4047808297622317,1.3712492425744416,1.2232645008577618
0.5562472673607807,1.3846922576557932,1.3412674229769683,1.2353816350114708
0.5639802387409042,1.3631201656445968,1.3135185156447053,1.2482874622685272
0.5717132101210277,1.340321018659896,1.2881111537008882,1.2611731689315735
0.5794461815011513,1.316547349382358,1.2650381152616026,1.2731775557956948
0.5871791528812749,1.2920413608011803,1.2441573233747767,1.2834729429819183
0.5949121242613984,1.2670482376339025,1.225193107827161,1.2913299874371509
0.6026450956415219,1.241839664562553,1.2077574833230955,1.2961545437882351
0.6103780670216455,1.216733343669349,1.1913867849080515,1.2974982530509886
0.6181110384017691,1.1920952726375986,1.1755865061192448,1.295051989479862
0.6258440097818926,1.1683178923235196,1.159876998071811,1.2886351141539674
0.6335769811620161,1.1457766192211158,1.1438342988307024,1.2781922274925617
0.6413099525421397,1.1247762091722198,1.1271227356237683,1.2638031419136286
0.6490429239222633,1.1055034125086405,1.1095180573804266,1.2457033368322803
0.6567758953023868,1.0880014584443112,1.0909211343622878,1.2243045584393148
0.6645088666825103,1.0721752550512544,1.0713626904262006,1.2002016581145099
0.6722418380626339,1.0578261882035758,1.0509994731810082,1.1741539129783978
0.6799748094427575,1.0447056963859873,1.0301021390007885,1.1470363940604256
0.687707780822881,1.0325709254936783,1.009035187629913,1.1197668199728914
0.6954407522030045,1.0212258410162014,0.9882295903765581,1.0932220729513866
0.7031737235831281,1.010537129032546,0.9681493155180317,1.068162865065516
0.7109066949632517,1.0004238696283085,0.9492537920109414,1.0451833054625377
0.7186396663433752,0.9908298280878128,0.9319594648836647,1.0246949873912172
0.7263726377234987,0.9816937315465027,0.9166047733609595,1.0069453006765645
0.7341056091036222,0.9729337138511135,0.9034236039620509,0.9920604953779647
0.7418385804837458,0.9644568568318526,0.8925318478195781,0.9800986298993247
0.7495715518638694,0.9561952136811518,0.8839296731701402,0.9710974149474447
0.7573045232439929,0.9481591973415711,0.8775187263730705,0.9651065793167148
0.7650374946241164,0.9404914825201742,0.8731297157004482,0.9622015361002997
0.77277046600424,0.9335024264184628,0.8705531861420086,0.9624819239710258
0.7805034373843636,0.927672368395746,0.869565988378932,0.9660626176196314
0.7882364087644871,0.9236156838189192,0.869948282724425,0.9730650024727545
0.7959693801446106,0.9220130354635436,0.8714900322394792,0.9836133224312715
0.8037023515247341,0.9235281277179459,0.8739901573284419,0.9978366409209666
0.8114353229048578,0.9287303413674028,0.8772541573331517,1.0158736905482233
0.8191682942849813,0.9380435396311351,0.8810961214975555,1.0378772883767913
0.8269012656651048,0.9517347955542834,0.8853488369380109,1.0640174042647863
0.8346342370452283,0.9699471605762824,0.8898822433428619,1.0944862797429542
0.842367208425352,0.9927708876766188,0.894627160320788,1.1295131019771065
0.8501001798054755,1.0203402143024756,0.8995990344128335,1.169397365020022
0.857833151185599,1.0529389285087931,0.9049157026482059,1.2145675698789025
0.8655661225657225,1.0910968007048159,0.9108034765314832,1.2656648400346615
0.8732990939458461,1.1356586716049484,0.9175865881762472,1.3236400553959662
0.8810320653259697,1.1878065983595747,0.9256558038373024,1.3898398348475667
0.8887650367060932,1.2490123810432243,0.9354129087425419,1.4660433804077069
0.8964980080862167,1.3208948668790437,0.9471894004328704,1.5544018372850534
0.9042309794663402,1.4049580979001095,0.9611408765310323,1.657228587483313
0.9119639508464639,1.5021984203587428,0.9771237891979364,1.7765982979823889
0.9196969222265874,1.6125956117381153,0.994568328249337,1.9137405249774515
0.9274298936067109,1.7345447267503513,1.012369148708166,2.068263818317826
0.9351628649868344,1.86433410397056,1.028822472268705,2.2373154926518994
0.9428958363669581,1.9958153710464819,1.0416409702706644,2.4148567437875097
0.9506288077470816,2.120423405103097,1.0480737122528256,2.5912873593070014
0.9583617791272051,2.2276706728761093,1.045144994166932,2.753657604148243
0.9660947505073286,2.3061551786188597,1.0300028155400338,2.8866315286499367
0.9738277218874521,2.3449965547199976,1.000338375389745,2.9742114041267564
0.9815606932675758,2.335481767679536,0.9548093003882605,3.0020245740047136
0.9892936646476993,2.272603027310987,0.8933810942161196,2.9597701839301602
0.9970266360278228,2.1561452206652603,0.8175026218988611,2.843297333802303
1.0047596074079463,1.991048579953729,0.7300567684134183,2.655798306956981
1.0124925787880699,1.786924097189161,0.6350733582118864,2.40776922179358
1.0202255501681934,1.5567942519638174,0.5372464620573081,2.115678073531692
1.027958521548317,1.3153125390212481,0.44134598825097016,1.7996014588143432
1.0356914929284404,1.0768279165469345,0.35163869877865905,1.4803439397829035
1.0434244643085642,0.8536733959341714,0.271428364251892,1.1766581365341022
1.0511574356886877,0.6549737404619171,0.20279093153022032,0.9031126773524133
1.0588904070688112,0.4861184710013403,0.14652997139522617,0.6689438630023545
1.0666233784489347,0.34888244970014515,0.10232655634518739,0.47795395831106435
1.0743563498290583,0.24204436666988988,0.06902069907478792,0.3292734569663376
1.0820893212091818,0.1622830739540267,0.044946599284396704,0.21865254612030535
1.0898222925893053,0.10512846004658011,0.028250967329595866,0.13991217903066921
1.0975552639694288,0.06579225807851785,0.017145807899258125,0.0862496815640279
1.1052882353495523,0.03977864389214436,0.01007461720564784,0.051213779459468756
1.113021206729676,0.023248558150911425,0.0057953663367684705,0.02929095522009334
1.1207541781097996,0.013167249419442806,0.003399777680754612,0.016143391912886662


==> figs/data/f1_results_3way.csv <==
Embedding,Defense,Test,F13wayMicro,F1BinaryMicro,F13wayMacro,F1BinaryMacro,microF1increase,macroF1increase
glove,none,clean,0.5986217172657851,0.7529335071707953,0.5974070538352922,0.7281029101141376,0.15431178990501027,0.1306958562788454
bert,none,100char,0.407829580491451,0.6045034102588059,0.4081346528451595,0.5523898949688395,0.19667382976735492,0.14425524212368002
glove,none,100word,0.41455666635522753,0.6542091002522658,0.40222992541589025,0.542877537434935,0.23965243389703822,0.1406476120190448
glove,none,100char,0.44380080351303375,0.6325329346912081,0.4441266503858215,0.5854801017022259,0.18873213117817433,0.14135345131640437
elmo,none,100char,0.433897038213585,0.6139400168177147,0.42923836351652983,0.5865883307532961,0.1800429786041297,0.15734996723676625
elmo,none,100word,0.4197888442492759,0.6589741194057741,0.4162916681363642,0.5734290252951038,0.23918527515649818,0.15713735715873955
elmo,none,clean,0.5975041907245298,0.7518159806295399,0.5937644866222075,0.7329369715454968,0.15431178990501015,0.13917248492328926
bert,none,clean,0.5856770348295772,0.7578692493946732,0.5831637484649772,0.7366204215643035,0.17219221456509592,0.1534566730993263
bert,none,100word,0.39923385966551433,0.645426515930113,0.3801354390237817,0.5081776265762974,0.24619265626459869,0.12804218755251567
elmo,50word,100word,0.37690367186770063,0.6646734560403625,0.3362155723084308,0.49400267162645844,0.2877697841726619,0.15778709931802765
elmo,50word,clean,0.35704972993108586,0.6545911715403241,0.27955080469596694,0.39613623849063695,0.29754144160923823,0.11658543379467001
bert,50word,clean,0.3785621158502514,0.6546842987520953,0.2961218595749211,0.39668453437290896,0.2761221829018439,0.10056267479798786
bert,50word,100word,0.38269644025039706,0.6556105764738859,0.33376125697356374,0.49476319864401586,0.2729141362234888,0.16100194167045212
bert,50word,100char,0.39157245632065774,0.6531813510230776,0.31041213858422606,0.3961335069716768,0.2616088947024199,0.08572136838745076
glove,50word,100char,0.3776511258525647,0.6530879192749697,0.30313916067470453,0.39635516152498484,0.27543679342240496,0.09321600085028031
glove,50word,100word,0.3908250023357937,0.670839951415491,0.36377803065520364,0.5329191343715387,0.2800149490796973,0.16914110371633506
glove,50word,clean,0.3750232818029428,0.6544049171167815,0.2997491098317329,0.3968379517834759,0.2793816353138387,0.097088841951743
elmo,50word,100char,0.3752219004017565,0.6533682145192936,0.3000643187872733,0.3959458160242083,0.2781463141175371,0.09588149723693501
elmo,50char,clean,0.44160923821940773,0.6157571242317005,0.4411926070029513,0.5744909150496357,0.17414788601229275,0.13329830804668436
glove,50char,100char,0.42819770157899656,0.6682238624684668,0.4107780237640144,0.5441415895594113,0.2400261608894702,0.13336356579539688
glove,50char,100word,0.4332430159768289,0.6025413435485378,0.4205996883099015,0.5766056463092222,0.16929832757170893,0.15600595799932065
glove,50char,clean,0.41702365431178984,0.6613894579996275,0.3859625060838065,0.5002067613734117,0.2443658036878376,0.11424425528960519
elmo,50char,100word,0.44314678127627766,0.6823320564327758,0.4336827003531754,0.582537187139784,0.23918527515649818,0.14885448678660856
bert,50char,clean,0.4514807226671633,0.6585956416464891,0.45083648702443807,0.5982389898594033,0.20711491897932577,0.1474025028349652
bert,50char,100char,0.44043726058114546,0.6658880687657666,0.43732683319335236,0.5842418749190729,0.2254508081846211,0.1469150417257205
elmo,50char,100char,0.4498738671400542,0.6246846678501354,0.4483575022421833,0.5875376143071289,0.17481080071008126,0.13918011206494563
bert,50char,100word,0.4635149023638232,0.6683172942165748,0.46366272309571405,0.6130481220379007,0.20480239185275162,0.14938539894218666
glove,100word,100word,0.3654115668504158,0.5755395683453237,0.36478456520389696,0.532950885752382,0.2101280014949079,0.16816632054848507
elmo,100word,clean,0.32678338610542,0.65356677221084,0.16709065491180683,0.39780234888887284,0.32678338610542,0.230711693977066
elmo,100word,100word,0.4549191815378866,0.6490703541063253,0.44681655901502654,0.6167761987615724,0.19415117256843872,0.16995963974654588
elmo,100word,100char,0.3264505278893768,0.6529944875268616,0.16952221707940104,0.40062978972148633,0.32654395963748484,0.23110757264208528
bert,100word,100char,0.3250490516677567,0.6525273287863216,0.16763498885163977,0.39716753169245056,0.32747827711856486,0.2295325428408108
bert,100word,100word,0.3651312716060918,0.5738577968793797,0.36431644370041466,0.5325973049739113,0.20872652527328783,0.16828086127349667
bert,100word,clean,0.32557273235239337,0.6531942633637549,0.16567064485375202,0.3963903373214008,0.3276215310113615,0.23071969246764876
glove,100word,100char,0.3200037372699243,0.6480426048771373,0.21050636170281203,0.3964893090839941,0.32803886760721296,0.18598294738118207
glove,100word,clean,0.3318122555410691,0.651890482398957,0.22172779446204585,0.398435375568853,0.3200782268578879,0.17670758110680715
bert,100char,clean,0.4525982492084187,0.6515179735518719,0.45026572259805775,0.6061628189577102,0.19891972434345323,0.15589709635965243
bert,100char,100word,0.46557040082219936,0.5990843688685416,0.44766866325922444,0.5941343575614377,0.1335139680463422,0.1464656943022133
elmo,100char,100char,0.49425394749135754,0.6680369989722508,0.47947924232094447,0.6443162117756642,0.17378305148089324,0.16483696945471976
glove,100char,clean,0.4771838331160365,0.6382007822685789,0.46986739683059114,0.6226627006620311,0.1610169491525424,0.15279530383143997
glove,100char,100word,0.48108007100812855,0.6516864430533496,0.4754135616007587,0.6306378460984977,0.170606372045221,0.155224284497739
glove,100char,100char,0.48108007100812855,0.6438381762122769,0.4731488978416274,0.6286725974929475,0.16275810520414835,0.15552369965132007
elmo,100char,100word,0.41857423152387174,0.6820517611884518,0.3944255653884931,0.5727228171130391,0.26347752966458005,0.17829725172454597
elmo,100char,clean,0.4874278264108773,0.6422052523747439,0.4676145101548484,0.6284788695794412,0.15477742596386662,0.16086435942459282
bert,100char,100char,0.44931327665140613,0.6409417920209287,0.44840554438016295,0.6025619793960173,0.19162851536952258,0.15415643501585435


==> figs/data/f1_results_4way.csv <==
Embedding,Defense,Test,F14wayMicro,F1BinaryMicro,F14wayMacro,F1BinaryMacro,microF1increase,macroF1increase
glove,none,clean,0.3803921568627451,0.7686274509803923,0.3730455286076091,0.6557917133771076,0.38823529411764723,0.28274618476949853
bert,none,100char,0.3543307086614173,0.7007874015748031,0.3497673854812813,0.6091279081539677,0.3464566929133858,0.2593605226726864
glove,none,100word,0.36220472440944884,0.7559055118110235,0.35979174732201874,0.6169022307636169,0.39370078740157466,0.2571104834415982
glove,none,100char,0.38385826771653536,0.7677165354330707,0.37577272667461115,0.6554229610724058,0.38385826771653536,0.2796502343977947
elmo,none,100char,0.37204724409448814,0.7775590551181102,0.34825349594860366,0.609960930864617,0.40551181102362205,0.26170743491601334
elmo,none,100word,0.4035433070866142,0.7480314960629921,0.4008368194122519,0.6488302261778748,0.34448818897637795,0.24799340676562287
elmo,none,clean,0.5862745098039216,0.8156862745098039,0.5840232342243383,0.7706483466013472,0.22941176470588232,0.18662511237700885
bert,none,clean,0.3392156862745098,0.7431372549019608,0.33943767017982485,0.6519931867548014,0.403921568627451,0.3125555165749766
bert,none,100word,0.4822834645669291,0.7952755905511811,0.4803925069116426,0.7077552826640116,0.312992125984252,0.22736277575236896
elmo,50word,100word,0.42913385826771655,0.6791338582677166,0.33853720803190945,0.653966860987484,0.25,0.31542965295557457
elmo,50word,clean,0.3549019607843138,0.6294117647058823,0.22643308555360675,0.5596438409984879,0.27450980392156854,0.3332107554448811
bert,50word,clean,0.37647058823529406,0.596078431372549,0.2477486989455328,0.5853593079060369,0.21960784313725495,0.33761060896050404
bert,50word,100word,0.33858267716535434,0.7696850393700788,0.3243403746413843,0.678068279683463,0.4311023622047245,0.3537279050420786
bert,50word,100char,0.3425196850393701,0.5866141732283464,0.2324524610316811,0.5613126079447324,0.24409448818897633,0.32886014691305127
glove,50word,100char,0.41141732283464566,0.6338582677165354,0.271216307277628,0.6165259740259741,0.22244094488188976,0.34530966674834607
glove,50word,100word,0.4763779527559055,0.7283464566929134,0.4315968580564389,0.693172268907563,0.2519685039370079,0.2615754108511241
glove,50word,clean,0.403921568627451,0.6235294117647059,0.2660918307139409,0.6090955544200306,0.2196078431372549,0.3430037237060897
elmo,50word,100char,0.36220472440944884,0.7047244094488189,0.2375,0.6302406832298136,0.34251968503937,0.39274068322981365
elmo,50char,clean,0.4176470588235294,0.6607843137254902,0.3206259150992087,0.6344025425660194,0.24313725490196075,0.3137766274668107
glove,50char,100char,0.4744094488188976,0.7145669291338581,0.4430298656533427,0.6799826219181058,0.24015748031496048,0.2369527562647631
glove,50char,100word,0.38188976377952755,0.7598425196850394,0.26416271543843395,0.693746046805819,0.3779527559055118,0.429583331367385
glove,50char,clean,0.46862745098039216,0.6862745098039216,0.42138852283461803,0.6556903913990109,0.21764705882352942,0.23430186856439283
elmo,50char,100word,0.421259842519685,0.7519685039370079,0.32828793158765734,0.7031554343591742,0.33070866141732286,0.3748675027715168
bert,50char,clean,0.492156862745098,0.7392156862745098,0.38749000391774147,0.7169634176364797,0.24705882352941183,0.3294734137187383
bert,50char,100char,0.5098425196850394,0.75,0.4579843317765493,0.7180528181170599,0.24015748031496065,0.2600684863405106
elmo,50char,100char,0.45866141732283466,0.6929133858267716,0.40620169241293314,0.6581485635406781,0.23425196850393698,0.25194687112774494
bert,50char,100word,0.4055118110236221,0.7598425196850394,0.288389325361381,0.7147381018134953,0.35433070866141725,0.4263487764521143
glove,100word,100word,0.49606299212598426,0.7775590551181102,0.49072819831783976,0.7182971414550362,0.28149606299212593,0.22756894313719644
elmo,100word,clean,0.26666666666666666,0.7450980392156863,0.12451102083803507,0.46185064935064934,0.47843137254901963,0.3373396285126143
elmo,100word,100word,0.4094488188976378,0.7775590551181102,0.3567604990762886,0.7072165579431102,0.3681102362204724,0.35045605886682163
elmo,100word,100char,0.2618110236220472,0.7362204724409449,0.19750336399100243,0.5128249169815642,0.4744094488188977,0.31532155299056175
bert,100word,100char,0.3169291338582677,0.7342519685039371,0.2859377139505209,0.5682420564219115,0.41732283464566944,0.2823043424713906
bert,100word,100word,0.46653543307086615,0.81496062992126,0.4697507363900054,0.7450616097550558,0.3484251968503938,0.27531087336505033
bert,100word,clean,0.2627450980392157,0.7333333333333333,0.23740165738091695,0.5490950696900354,0.4705882352941176,0.31169341230911846
glove,100word,100char,0.2933070866141732,0.7224409448818898,0.27073985178937443,0.578299137499632,0.4291338582677166,0.3075592857102576
glove,100word,clean,0.25882352941176473,0.7431372549019608,0.1037735849056604,0.4263217097862767,0.4843137254901961,0.3225481248806163
bert,100char,clean,0.48823529411764705,0.7431372549019608,0.4731830866262136,0.7012329006032582,0.25490196078431376,0.22804981397704455
bert,100char,100word,0.49803149606299213,0.7736220472440944,0.48425201677695084,0.7195862433100535,0.2755905511811023,0.23533422653310265
elmo,100char,100char,0.4704724409448819,0.7657480314960631,0.4680127438166545,0.6725651733532658,0.2952755905511812,0.20455242953661135
glove,100char,clean,0.4745098039215686,0.8058823529411765,0.4786535291822491,0.6932917828440217,0.3313725490196079,0.21463825366177258
glove,100char,100word,0.4862204724409449,0.8110236220472442,0.4871667846190139,0.7177777777777778,0.3248031496062993,0.23061099315876393
glove,100char,100char,0.4625984251968504,0.8051181102362205,0.46294843478996556,0.6808376963350785,0.3425196850393701,0.21788926154511296
elmo,100char,100word,0.4566929133858268,0.781496062992126,0.4502701113739721,0.6945775986740548,0.32480314960629925,0.24430748730008267
elmo,100char,clean,0.48627450980392156,0.7705882352941177,0.4830076098235904,0.6857406188281765,0.2843137254901961,0.20273300900458607
bert,100char,100char,0.49606299212598426,0.7637795275590551,0.48374824928471216,0.7214657772091748,0.26771653543307083,0.23771752792446266


==> figs/tikz_data/fig1radar3way.csv <==
polarcoords,order,defense,bertTE,bertTEc,bertTEw,elmoTE,elmoTEc,elmoTEw,gloveTE,gloveTEc,gloveTEw,bertTE,gloveTE,elmoTE,bertTETEcTEw,gloveTETEcTEw,elmoTETEcTEw
180,0,No Perturb,0.414322965,0.591730304,0.600018625,0.402495809,0.56546843,0.579903148,0.401378283,0.555876327,0.584932017,0.414322965,0.401378283,0.402495809,0.535357298,0.514062209,0.515955796
135,1,Char (half),0.548519277,0.559042652,0.536133358,0.558390762,0.549543677,0.556341963,0.582976346,0.570962935,0.566399702,0.548519277,0.582976346,0.558390762,0.547898429,0.573446328,0.554758801
90,2,Word (half),0.621437884,0.60756193,0.616315888,0.64295027,0.623672937,0.622182902,0.624976718,0.621344757,0.608306947,0.621437884,0.624976718,0.64295027,0.615105234,0.618209474,0.629602036
45,3,Char (full),0.547401751,0.550474949,0.534550196,0.512572174,0.505028869,0.580461911,0.522816167,0.518997951,0.518625442,0.547401751,0.522816167,0.512572174,0.544142298,0.52014652,0.532687651
0,4,Word (full),0.674427268,0.673589123,0.634661948,0.673216614,0.672192215,0.544607934,0.668187744,0.67861799,0.634755075,0.674427268,0.668187744,0.673216614,0.66089278,0.660520271,0.630005588
315,5,Ens (C),0.475847893,0.547042885,0.531066056,0.45641409,0.51256657,0.561057647,0.445576007,0.517705316,0.530131739,0.475847893,0.445576007,0.45641409,0.517985612,0.497804354,0.510012769
270,6,Ens (W),0.625712417,0.636924227,0.593198169,0.625899281,0.653368215,0.57507241,0.592263851,0.636924227,0.591796693,0.625712417,0.592263851,0.625899281,0.618611604,0.606994924,0.618113302
225,7,Ens(C+W),0.5206017,0.572549752,0.559843035,0.516584135,0.555078016,0.562832851,0.538260301,0.580117724,0.553302812,0.5206017,0.538260301,0.516584135,0.550998163,0.557226946,0.544831667
180,0,No Perturb,0.414322965,0.591730304,0.600018625,0.402495809,0.56546843,0.579903148,0.401378283,0.555876327,0.584932017,0.414322965,0.401378283,0.402495809,0.535357298,0.514062209,0.515955796

==> figs/tikz_data/fig1radar4way.csv <==
polarcoords,order,defense,bertTE,bertTEc,bertTEw,elmoTE,elmoTEc,elmoTEw,gloveTE,gloveTEc,gloveTEw,bertTE,gloveTE,elmoTE,bertTETEcTEw,gloveTETEcTEw,elmoTETEcTEw
180,0,No Perturb,0.661478599,0.758754864,0.69844358,0.414396887,0.69844358,0.706225681,0.712062257,0.712062257,0.756809339,0.661478599,0.712062257,0.414396887,0.706225681,0.726977951,0.606355383
135,1,Char (half),0.507782101,0.687739464,0.597276265,0.581712062,0.779693487,0.575875486,0.535019455,0.756704981,0.61673152,0.507782101,0.535019455,0.581712062,0.598064516,0.636774194,0.646451613
90,2,Word (half),0.622568093,0.655642023,0.727626459,0.642023346,0.63618677,0.706225681,0.595330739,0.587548638,0.69844358,0.622568093,0.595330739,0.642023346,0.668612192,0.627107652,0.661478599
45,3,Char (full),0.515564202,0.687739464,0.503891051,0.515564202,0.683908046,0.538910506,0.529182879,0.720306513,0.515564202,0.515564202,0.529182879,0.515564202,0.569677419,0.589032258,0.58
0,4,Word (full),0.73540856,0.682879377,0.684824903,0.727626459,0.737354086,0.706225681,0.73540856,0.70622568,0.696498054,0.73540856,0.73540856,0.727626459,0.701037613,0.712710765,0.723735409
315,5,Ens (C),0.517647059,0.68627451,0.560784314,0.431372549,0.694117647,0.552941176,0.57254902,0.703921569,0.605882353,0.517647059,0.57254902,0.431372549,0.588235294,0.62745098,0.559477124
270,6,Ens (W),0.615686275,0.684313725,0.703921569,0.576470588,0.666666667,0.680392157,0.649019608,0.660784314,0.717647059,0.615686275,0.649019608,0.576470588,0.667973856,0.675816993,0.641176471
225,7,Ens(C+W),0.523529412,0.621568627,0.623529412,0.549019608,0.674509804,0.6,0.543137255,0.674509804,0.633333333,0.523529412,0.543137255,0.549019608,0.589542484,0.616993464,0.607843137
180,0,No Perturb,0.661478599,0.758754864,0.69844358,0.414396887,0.69844358,0.706225681,0.712062257,0.712062257,0.756809339,0.661478599,0.712062257,0.414396887,0.706225681,0.726977951,0.606355383

==> figs/tikz_data/fig2_3way_all_models_data.csv <==
xLabel,x,bertTE,gloveTE,elmoTE,bertTEc,gloveTEc,elmoTEc,bertTEw,gloveTEw,elmoTEw,bertTETEcTEw,gloveTETEcTEw,elmoTETEcTEw
1 None: none,0,0.414322965,0.401378283,0.402495809,0.591730304,0.555876327,0.56546843,0.600018625,0.584932017,0.579903148,0.535357298,0.514062209,0.515955796
2 Half: char,1,0.548519277,0.582976346,0.558390762,0.559042652,0.570962935,0.549543677,0.536133358,0.566399702,0.556341963,0.547898429,0.573446328,0.554758801
2 Half: word,2,0.621437884,0.624976718,0.64295027,0.60756193,0.621344757,0.623672937,0.616315888,0.608306947,0.622182902,0.615105234,0.618209474,0.629602036
3 Full: char,3,0.547401751,0.522816167,0.512572174,0.550474949,0.518997951,0.505028869,0.534550196,0.518625442,0.580461911,0.544142298,0.52014652,0.532687651
3 Full: word,4,0.674427268,0.668187744,0.673216614,0.673589123,0.678617992,0.672192215,0.634661948,0.634755075,0.544607934,0.66089278,0.660520271,0.630005588
ensemble_char,5,0.475847893,0.445576007,0.45641409,0.547042885,0.517705316,0.51256657,0.531066056,0.530131739,0.561057647,0.517985612,0.497804354,0.510012769
ensemble_word,6,0.625712417,0.592263851,0.625899281,0.636924227,0.636924227,0.653368215,0.593198169,0.591796693,0.57507241,0.618611604,0.606994924,0.618113302
ensemble_all,7,0.5206017,0.538260301,0.516584135,0.572549752,0.580117724,0.555078016,0.559843035,0.553302812,0.562832851,0.550998163,0.557226946,0.544831667

==> figs/tikz_data/fig2_4way_all_models_data.csv <==
xLabel,x,bertTE,gloveTE,elmoTE,bertTEc,gloveTEc,elmoTEc,bertTEw,gloveTEw,elmoTEw,bertTETEcTEw,gloveTETEcTEw,elmoTETEcTEw
1 None: none,0,0.661478599,0.712062257,0.414396887,0.758754864,0.712062257,0.69844358,0.69844358,0.756809339,0.706225681,0.706225681,0.726977951,0.606355383
2 Half: char,1,0.507782101,0.535019455,0.581712062,0.687739464,0.756704981,0.779693487,0.597276265,0.616731518,0.575875486,0.598064516,0.636774194,0.646451613
2 Half: word,2,0.622568093,0.595330739,0.642023346,0.655642023,0.587548638,0.63618677,0.727626459,0.69844358,0.706225681,0.668612192,0.627107652,0.661478599
3 Full: char,3,0.515564202,0.529182879,0.515564202,0.687739464,0.720306513,0.683908046,0.503891051,0.515564202,0.538910506,0.569677419,0.589032258,0.58
3 Full: word,4,0.73540856,0.73540856,0.727626459,0.682879377,0.706225681,0.737354086,0.684824903,0.696498054,0.706225681,0.701037613,0.712710765,0.723735409
ensemble_char,5,0.517647059,0.57254902,0.431372549,0.68627451,0.703921569,0.694117647,0.560784314,0.605882353,0.552941176,0.588235294,0.62745098,0.559477124
ensemble_word,6,0.615686275,0.649019608,0.576470588,0.684313725,0.660784314,0.666666667,0.703921569,0.717647059,0.680392157,0.667973856,0.675816993,0.641176471
ensemble_all,7,0.523529412,0.543137255,0.549019608,0.621568627,0.674509804,0.674509804,0.623529412,0.633333333,0.6,0.589542484,0.616993464,0.607843137
